(Auto)formalization is supposed to be easy: Trellis process semantics for spelling out rigorous proofs

We present Trellis: an autoformalization system that leverages LLM agents in a deterministically constrained workflow to enforce incremental progress in Lean autoformalization tasks through iterative refinement of natural language proofs. Our approach is motivated by the common mathematician's notion of what it means to have a rigorous proof in the first place: namely, that it would be routine to elaborate any part of the proof in further detail. The result is a system which aims to achieve reliable autoformalization on a modest budget and with generalist agents, with specialization to autoformalization coming not from any task-specific agent training but instead from a meaning-of-rigor inspired workflow enforced by process semantics. We link to an end-to-end Lean formalization of a recent Ramsey theory breakthrough produced by the process.

==> figs/coarse.dat <==
cycle closed total closeddef totaldef
26 0 20 28 48
27 0 20 28 48
28 0 20 28 48
29 0 20 28 48
30 0 20 28 48
31 1 20 29 48
32 2 20 30 48
33 2 20 30 48
34 2 20 30 48
35 2 20 30 48
36 2 20 30 48
37 2 20 30 48
38 2 20 30 48
39 2 20 30 48
40 2 20 30 48
41 2 20 30 48
42 2 20 30 48
43 2 20 30 48
44 4 20 32 48
45 4 20 32 48
46 4 20 32 48
47 4 20 32 48
48 4 20 32 48
49 4 20 32 48
50 5 20 33 48
51 5 20 33 48
52 5 20 33 48
53 5 20 33 48
54 5 20 33 48
55 5 20 33 48
56 6 20 34 48
57 6 20 34 48
58 6 20 34 48
59 6 20 34 48
60 6 20 34 48
61 6 20 34 48
62 6 20 34 48
63 6 20 34 48
64 6 20 34 48
65 6 20 34 48
66 6 20 34 48
67 7 20 35 48
68 7 20 35 48
69 7 20 35 48
70 7 20 35 48
71 8 20 36 48
72 10 20 38 48
73 10 20 38 48
74 10 20 38 48
75 10 20 38 48
76 10 20 38 48
77 10 20 38 48
78 10 20 38 48
79 10 20 38 48
80 11 20 39 48
81 11 20 39 48
82 11 20 39 48
83 11 20 39 48
84 11 20 39 48
85 11 20 39 48
86 11 20 39 48
87 11 20 39 48
88 11 20 39 48
89 11 20 39 48
90 11 20 39 48
91 11 20 39 48
92 11 20 39 48
93 11 20 39 48
94 11 20 39 48
95 11 20 39 48
96 11 20 39 48
97 11 20 39 48
98 11 20 39 48
99 11 20 39 48
100 11 20 39 48
101 11 20 39 48
102 12 20 40 48
103 13 20 41 48
104 13 20 41 48
105 13 20 41 48
106 13 20 41 48
107 13 20 41 48
108 13 20 41 48
109 14 20 42 48
110 14 20 42 48
111 14 20 42 48
112 14 20 42 48
113 14 20 42 48
114 14 20 42 48
115 14 20 42 48
116 15 20 43 48
117 16 20 44 48
118 16 20 44 48
119 16 20 44 48
120 16 20 44 48
121 16 20 44 48
122 16 20 44 48
123 17 20 45 48
124 18 20 46 48
125 18 20 46 48
126 18 20 46 48
127 18 20 46 48
128 18 20 46 48
129 18 20 46 48
130 18 20 46 48
131 18 20 46 48
132 18 20 46 48
133 19 20 47 48
134 19 20 47 48
135 19 20 47 48
136 19 20 47 48
137 19 20 47 48
138 19 20 47 48
139 20 20 48 48
140 20 20 48 48


==> figs/progress.dat <==
cycle defs thm total lanes lean
1 25 20 45 25 25
2 25 20 45 25 25
3 28 20 48 28 28
4 28 20 48 28 28
5 28 20 48 29 28
6 28 20 48 30 28
7 28 20 48 31 28
8 28 20 48 32 28
9 28 20 48 33 28
10 28 20 48 34 28
11 28 20 48 33 28
12 28 20 48 35 28
13 28 20 48 36 28
14 28 20 48 37 28
15 28 20 48 38 28
16 28 20 48 39 28
17 28 20 48 40 28
18 28 20 48 40 28
19 28 20 48 41 28
20 28 20 48 42 28
21 28 20 48 43 28
22 28 20 48 44 28
23 28 20 48 45 28
24 28 20 48 46 28
25 28 20 48 47 29
26 28 20 48 48 29
26 28 20 48 48 29
27 29 22 51 51 31
28 29 22 51 51 32
29 29 23 52 52 33
30 29 24 53 53 34
31 29 25 54 54 36
32 29 25 54 54 37
33 29 25 54 54 38
34 29 29 58 58 42
35 29 29 58 57 42
36 29 29 58 58 42
37 29 31 60 60 44
38 29 33 62 62 46
39 30 34 64 64 48
40 32 35 67 67 51
41 32 37 69 69 53
42 32 38 70 70 54
43 32 38 70 70 54
44 32 38 70 70 55
45 32 39 71 71 56
46 32 40 72 72 57
47 32 41 73 73 58
48 32 42 74 74 59
49 32 43 75 75 60
50 32 43 75 75 61
51 32 43 75 75 61
52 32 43 75 75 61
53 32 43 75 75 61
54 32 43 75 75 61
55 32 43 75 75 61
56 32 43 75 75 62
57 32 43 75 75 62
58 32 43 75 75 62
59 32 43 75 75 62
60 32 43 75 75 62
61 32 43 75 75 62
62 32 43 75 75 62
63 32 44 76 76 63
64 32 45 77 77 64
65 32 47 79 79 66
66 32 48 80 80 67
67 32 48 80 80 68
68 32 48 80 80 68
69 32 48 80 80 68
70 32 48 80 80 68
71 32 48 80 80 69
72 32 48 80 80 70
73 32 48 80 80 70
74 32 48 80 80 70
75 32 48 80 80 70
76 32 48 80 80 70
77 32 48 80 80 70
78 32 48 80 80 70
79 32 48 80 80 70
80 32 48 80 80 71
81 32 50 82 82 73
82 32 52 84 84 75
83 34 54 88 85 79
84 34 54 88 88 79
85 34 55 89 89 80
86 34 56 90 90 81
87 34 57 91 91 82
88 35 58 93 93 84
89 35 61 96 93 87
90 35 61 96 96 87
91 36 61 97 97 88
92 36 64 100 100 91
93 36 66 102 102 93
94 36 68 104 104 95
95 36 69 105 105 96
96 36 70 106 106 97
97 36 73 109 109 100
98 36 74 110 110 101
99 36 75 111 111 102
100 36 76 112 112 103
101 36 77 113 112 104
102 36 76 112 112 104
103 36 77 113 113 106
104 36 79 115 115 108
105 36 81 117 117 110
106 36 83 119 119 112
107 36 87 123 122 116
108 36 87 123 123 116
109 36 87 123 123 117
110 36 88 124 124 118
111 36 89 125 125 119
112 36 90 126 126 120
113 36 91 127 126 121
114 36 91 127 127 121
115 36 92 128 128 122
116 36 95 131 131 126
117 36 97 133 133 129
118 36 98 134 134 130
119 37 99 136 136 132
120 37 100 137 137 133
121 37 102 139 139 135
122 37 103 140 140 136
123 37 105 142 142 139
124 37 108 145 145 143
125 37 110 147 146 145
126 37 110 147 147 145
127 37 111 148 148 146
128 37 112 149 149 147
129 37 113 150 150 148
130 37 114 151 151 149
131 37 115 152 152 150
132 37 116 153 153 151
133 37 116 153 153 152
134 37 116 153 153 152
135 37 117 154 154 153
136 37 117 154 154 153
137 37 118 155 155 154
138 37 118 155 155 154
139 37 119 156 156 156
140 37 119 156 156 156


==> figs/words.dat <==
cycle nlw nlunc
1 1092 1092
2 1107 1107
3 1107 1107
4 1131 1131
5 1214 1214
6 1464 1464
7 1714 1714
8 1842 1842
9 1983 1983
10 2387 2387
11 2654 2654
12 2666 2666
13 2849 2849
14 3223 3223
15 3708 3708
16 3888 3888
17 4318 4318
18 4524 4524
19 4549 4549
20 5079 5079
21 5236 5236
22 5328 5328
23 5530 5530
24 5803 5803
25 5930 5777
26 6248 6095
26 6248 6095
27 6640 6136
28 6640 5984
29 6777 5984
30 6950 5984
31 7227 5744
32 7227 5568
33 7227 5462
34 7417 5462
35 7417 5462
36 7461 5506
37 7703 5404
38 7783 5404
39 7818 5404
40 7856 5404
41 7963 5404
42 7997 5404
43 7997 5404
44 7997 5236
45 8071 5236
46 8128 5236
47 8198 5236
48 8397 5236
49 8610 5236
50 8610 4726
51 8610 4726
52 8610 4726
53 8610 4726
54 8610 4726
55 8610 4726
56 8610 4392
57 8610 4392
58 8610 4392
59 8610 4392
60 8610 4392
61 8610 4392
62 8610 4392
63 8836 4392
64 9054 4392
65 9418 4392
66 9482 4392
67 9482 4080
68 9482 4080
69 9482 4080
70 9482 4080
71 9482 3895
72 9482 3649
73 9482 3649
74 9482 3649
75 9482 3649
76 9482 3649
77 9482 3649
78 9482 3649
79 9482 3649
80 9482 3141
81 9624 3141
82 9780 3141
83 9854 3141
84 9854 3141
85 9915 3141
86 10006 3141
87 10115 3141
88 10237 3141
89 10378 3141
90 10400 3141
91 10400 3141
92 10619 3141
93 10761 3141
94 11046 3141
95 11206 3141
96 11402 3141
97 11623 3141
98 11740 3141
99 11903 3141
100 12021 3141
101 12079 3141
102 12021 2512
103 12096 2392
104 12156 2392
105 12206 2392
106 12303 2392
107 12546 2392
108 12538 2392
109 12538 2189
110 12599 2189
111 12657 2189
112 12706 2189
113 12741 2189
114 12744 2189
115 12840 2189
116 12948 1837
117 13042 1571
118 13103 1571
119 13239 1571
120 13266 1571
121 13389 1571
122 13456 1571
123 13679 1230
124 14119 1025
125 14308 1025
126 14311 1025
127 14364 1025
128 14515 1025
129 14604 1025
130 14643 1025
131 14736 1025
132 14862 1025
133 14874 543
134 14874 543
135 14995 543
136 14995 543
137 15106 543
138 15106 543
139 15196 0
140 15196 0

